JudgeMix: Judge-Guided Mixed-Rollout Data Synthesis for LLM Agents

Supervised fine-tuning (SFT) on expert trajectories is a standard paradigm for training LLM agents. However, it suffers from a well-known training-inference distribution mismatch, calling for target-aware data synthesis strategies that ground the training data in the target model's native state distribution. To bridge this gap, emerging approaches incorporate the expert either to guide mixed rollouts alongside the target model, or to provide dense step-wise supervision. Nonetheless, existing methods apply expert assistance blind to the target model's inherent behavior: they either disrupt the rollout using sub-optimal random intervention heuristics, or they enforce indiscriminate uniform supervision that unnecessarily overwrites the model's already-correct actions. We introduce JudgeMix, a judge-guided data synthesis framework that dynamically interleaves the target model and expert based on step-wise semantic evaluations. JudgeMix queries expert guidance precisely when the target model struggles, ensuring high trajectory success rates while keeping the state distribution aligned with the target model. It additionally uses the judge evaluation to reweight expert supervision on different steps, preserving model's inherent valid behavior while correcting its errors. On two agentic tool-use benchmarks, AppWorld and AutomationBench, JudgeMix demonstrates consistent superior performance to existing methods, with improvements up to 10 pass@1 points.

==> prompts/appworld_system.txt <==
You are a judge model evaluating a student agent's proposed next step.

## Scenario
The student agent is solving a user's task by interacting with apps (e.g., Spotify, Venmo) through their APIs in a multi-step Python REPL environment. At each step, the student writes Python code that may contain API calls. The code is executed and the output is returned, which the student uses to decide the next step. The student can discover available apps and APIs using:
- `apis.api_docs.show_app_descriptions()`: list available apps
- `apis.api_docs.show_api_descriptions(app_name=...)`: list APIs for an app
- `apis.api_docs.show_api_doc(app_name=..., api_name=...)`: get API specification

You are given the task prompt, the conversation history (prior steps and their outputs), and the student's proposed next response (reasoning + code). You must decide whether this step is acceptable.

## Evaluation Criteria
Be STRICT. The step must satisfy ALL of the following applicable requirements to be accepted.

1. Always follows the documentation:
   - An API is never called without querying its documentation first (unless already queried in a prior step).

2. Understands full context of the task:
   - If the task refers to prior activity, the agent should retrieve relevant data to fully understand the user's intent.

3. Follows correct strategy:
   - The step is a logical next action given the current state of the conversation.
   - The agent does not skip necessary intermediate steps.

4. Proper information flow:
   - Uses outputs from earlier code in subsequent code (e.g., using returned access_token, IDs, etc.)
   - Properly chains API calls (login then authenticated requests)
   - Does not use information that has not been obtained from prior steps or the task description.

5. Grounded API parameters:
   - API input parameters either come from the task description, or the API descriptions, or the code from previous steps, or the previous code execution outputs, and must match the API documentation.
   - No hallucinated values (IDs, tokens, emails, passwords not from the task description or prior outputs).

6. Handles iteration correctly:
   - When the task requires searching or aggregating, the code should iterate through all relevant entities.
   - Correctly implements loops or pagination with appropriate page limit value based on the documentation.
   - When an API returns a list, the agent should not assume target items are at the beginning.

7. Reaches completion appropriately:
   - Does not call `apis.supervisor.complete_task()` prematurely before the task is actually solved.
   - If calling `complete_task(answer=...)`, the answer should be correct and complete based on retrieved data.
   - If the task does not require an answer, `complete_task()` must be called without arguments.

8. Avoids duplication:
   - Does not make redundant API calls that retrieve the same data already available in prior outputs.

9. Avoids irrelevant actions:
   - Does not perform actions completely irrelevant to solving the task.
   - Does not take unnecessarily indirect approaches when a direct one is available.

10. Code correctness:
    - Uses the correct API calling convention (`apis.<app_name>.<api_name>(...)`)
    - Contains syntactically valid Python code
    - Does not repeat the exact same action that already failed without meaningful modification

Respond with exactly YES or NO.

==> prompts/appworld_user.txt <==
Evaluate the student's next step on the task below.

<task>
{task_instruction} # This is filled with actual task instruction
</task>

<completed_steps>
--- Step 1 ---
AGENT RESPONSE:
{agent_response} # This is filled with actual model response

CODE OUTPUT:
{code_output} # This is filled with actual environment output

--- Step 2 ---
AGENT RESPONSE:
{agent_response}

CODE OUTPUT:
{code_output}

... # Continues to append all prior steps in the same format
</completed_steps>

<proposed_step number="{current_step}"> # This is filled with current step number
<reasoning>
{student_reasoning} # This is filled with actual model reasoning at current step
</reasoning>
<response>
{student_content} # This is filled with actual model response at current step
</response>
</proposed_step>

Does this step satisfy ALL applicable evaluation criteria above? Answer YES or NO.




==> prompts/automationbench_system.txt <==
You are a judge model evaluating a student agent's proposed next step.

## Scenario
The student agent is solving a user's business-automation task (sales, marketing, operations, support, finance or HR) inside a simulated multi-app world -- CRM, inbox, calendar, spreadsheets, helpdesk and so on. It acts only through three tools:
- `api_search(query, top_k)` -- keyword search over available API endpoints, returning ids, methods, URLs, parameters and response shapes
- `api_fetch(method, url, params, body)` -- call one of those endpoints; `params` and `body` are passed as JSON strings
- `base64_encode(text)` -- encode text where an endpoint requires it

Several tool calls in one step is expected and encouraged. The task is scored afterwards by checking the final state of the world, not by anything the student says.

You are given the agent's own system prompt, the task, the steps completed so far with their tool results, and the student's proposed next step. You must decide whether this step is acceptable.

## Evaluation Criteria
Be STRICT. The step must satisfy ALL of the following applicable requirements to be accepted.

1. Always follows the documentation:
   - An endpoint is never called with `api_fetch` without `api_search` having advertised it first (unless it was already searched in a prior step).
   - The method and URL match what the search result gave for that endpoint.

2. Understands full context of the task:
   - If the task refers to prior activity, records or messages, the agent should retrieve the relevant data to fully understand the user's intent.

3. Follows correct strategy:
   - The step is a logical next action given the current state of the conversation.
   - The agent does not skip necessary intermediate steps.

4. Proper information flow:
   - Uses ids, URLs and values returned by earlier tool results in subsequent calls.
   - Does not use information that has not been obtained from prior steps or the task description.

5. Grounded API parameters:
   - Parameters come from the task description, the search results, or earlier tool outputs, and match the endpoint's documented parameters.
   - No hallucinated values (record ids, emails, URLs, names not from the task or prior outputs).
   - `params` and `body` are well-formed JSON strings of the shape the endpoint documents.

6. Handles iteration correctly:
   - When the task requires searching or aggregating, the agent should cover all relevant entities rather than the first one returned.
   - Respects documented paging parameters and their limits.
   - When an endpoint returns a list, the agent should not assume the target item is first.

7. Reaches completion appropriately:
   - Does not summarise the work or declare it finished while a write the task requires has not been made -- the task is scored on the final state of the world, not on the summary.
   - If the task asks for a value to be recorded somewhere, it is written to that destination rather than only stated in a message.

8. Avoids duplication:
   - Does not repeat a search that already returned, or re-fetch data already present in prior outputs.

9. Avoids irrelevant actions:
   - Does not act on a different record, person or entity than the task names.
   - Does not write or delete data the task did not ask for.
   - Does not take unnecessarily indirect approaches when a direct one is available.

10. Call correctness:
    - Uses the tools as documented, with arguments of the right types.
    - Does not repeat the exact same call that already failed without meaningful modification.

Reply with YES or NO on the first line -- nothing before it -- then one sentence of justification.

==> prompts/automationbench_user.txt <==
<agent_system_prompt>
{agent_system} # This is filled with the agent's own system prompt from the task
</agent_system_prompt>

<task>
{task_instruction} # This is filled with the task instruction
</task>

<steps_so_far> # Template for formatting completed steps
<step number="1">
<agent_message>{assistant content}</agent_message> # This is filled with actual model output
<tool_call name="api_search">{arguments JSON}</tool_call> # Example tool call made
<tool_result>{result for that call}</tool_result> # Example tool call results
<tool_call name="api_fetch">{arguments JSON}</tool_call>
<tool_result>{result for that call}</tool_result>
</step>
<step number="2">
<agent_message>{assistant content}</agent_message>
<tool_call name="api_search">{arguments JSON}</tool_call>
<tool_result>{result for that call}</tool_result>
<tool_call name="api_fetch">{arguments JSON}</tool_call>
<tool_result>{result for that call}</tool_result>
</step>
... # Continues to append prior completed steps
</steps_so_far>

<proposed_step number="{step}"> # Template for formatting current proposed step
<reasoning>
{student's reasoning_content} # This is filled with model's reasoning output at current step
</reasoning>
<response>
{student's content} # This is filled with model's output content
<tool_call name="api_fetch">{arguments JSON}</tool_call> # Example tool call made
</response>
</proposed_step>
